Eliminating Order Reduction on Linear, Time-Dependent ODEs with GARK Methods

When applied to stiff, linear differential equations with time-dependent forcing, Runge-Kutta methods can exhibit convergence rates lower than predicted by the classical order condition theory. Commonly, this order reduction phenomenon is addressed by using an expensive, fully implicit Runge-Kutta method with high stage order or a specialized scheme satisfying additional order conditions. This work develops a flexible approach of augmenting an arbitrary Runge-Kutta method with a fully implicit method used to treat the forcing such as to maintain the classical order of the base scheme. Our methods and analyses are based on the general-structure additive Runge-Kutta framework. Numerical experiments using diagonally implicit, fully implicit, and even explicit Runge-Kutta methods confirm that the new approach eliminates order reduction for the class of problems under consideration, and the base methods achieve their theoretical orders of convergence.

==> Data/advection.csv <==
Steps,RK Error,GARK Error,RK Order,GARK Order
10,6.90998040260293e-05,6.84612167529686e-05,2.0863537801573,5.15786839441775
14,3.42453836569279e-05,1.20707828392685e-05,2.07402119954585,4.81039032748678
18,2.03345278373401e-05,3.60336235227798e-06,2.06034137070876,4.57411673892389
25,1.03345205406669e-05,8.01918293102943e-07,2.04605024634255,4.38954137356537
34,5.50887624772844e-06,2.07948387620505e-07,2.03480447518356,4.26561753454733
46,2.97807817195572e-06,5.72756355676773e-08,2.02596766213179,4.17734210442987
63,1.57479462570276e-06,1.53963288784809e-08,2.01917741743703,4.11462988325519
86,8.40071286645205e-07,4.27850888051751e-09,2.01416159157077,4.07159247457733
117,4.51905985299206e-07,1.22172028049761e-09,2.01045997687818,4.04213862062841
159,2.43911446373701e-07,3.53600926317199e-10,2.00773835056313,4.02221297209884
215,1.33086948239658e-07,1.05059960731069e-10,2.00571374631028,4.00874231407302
293,7.15334302903159e-08,3.03770342213738e-11,2.00420559578664,3.9999261209153
398,3.87185191685901e-08,8.92264040430746e-12,2.00309845356438,3.99406606695797
541,2.09352082336522e-08,2.61834998127597e-12,2.00228034675093,3.99192338970449
736,1.13034586135541e-08,7.66275931596283e-13,2.00167825850511,3.99241429516257
1000,6.119889262024e-09,2.25375273998907e-13,2.00123503511616,4.00762847114639


==> Data/heat.csv <==
Steps,RadauIA Error,GARK RadauIAa Error,GARK RadauIAb Error,RadauIA Order,GARK RadauIAa Order,GARK RadauIAb Order
10,0.117866905804135,0.0003839949167741,0.000299449647798156,2.01079788827945,3.98872996973397,2.96300581955244
12,0.0816295739602424,0.000185096490781689,0.000172951427373391,2.01492601939951,4.00255497410776,3.01080960338686
14,0.0597911358655665,9.97357935261789e-05,0.000108181163170684,2.01967453108343,4.0113519885601,3.04379799303732
16,0.0456322606748927,5.83610388957823e-05,7.1908566383172e-05,2.0238123610019,4.01310949660746,3.05854563399944
19,0.0322020170083874,2.93191445166485e-05,4.24608898583756e-05,2.02842784732961,4.00585857819784,3.0655292371831
22,0.0239004832963587,1.63258405905253e-05,2.70842317036113e-05,2.03358352798936,3.99370845417347,3.06699219453314
26,0.0170009691912583,8.41449070776434e-06,1.62307409254936e-05,2.03903021792715,3.967540586105,3.06514307347141
30,0.0126877029755406,4.79094910588174e-06,1.04735700574565e-05,2.04497116502146,3.93587315450754,3.06114257945384
35,0.00924822626706145,3.01987643069879e-06,6.53851935794592e-06,2.05124931577209,2.99390584550175,3.05638745816862
41,0.00667742934257376,2.16116217188755e-06,4.0348355128117e-06,2.0584657382141,2.11453245393757,3.05102380340729
47,0.0050358643854338,1.57457611749123e-06,2.66489166733663e-06,2.06587437288635,2.31857056409653,3.03716276223731
55,0.00363498055850187,1.07004399296784e-06,1.65094002113619e-06,2.07386337179723,2.45751762404239,3.04619902434749
64,0.00265102187637467,7.25214988506195e-07,1.04223374819412e-06,2.08286898942048,2.5667248845015,3.03516265268146
74,0.00195660814284793,4.935671995554e-07,6.71425141263171e-07,2.09208251734334,2.65052900331239,3.02874298431286
86,0.00142669272548801,3.29125441567157e-07,4.26651752150065e-07,2.1017355486508,2.69639419197834,3.01721966364606
100,0.00104298948895121,2.17609624542092e-07,2.70729572093842e-07,2.07705798886739,2.74319246731895,3.01577352636791


==> Data/pr.csv <==
Steps,SDIRK22 Error,SDIGARK22a Error,SDIGARK22b Error,SDIRK32 Error,SDIGARK32a Error,SDIGARK32b Error,WSO33 Error,SDIRK22 Order,SDIGARK22a Order,SDIGARK22b Order,SDIRK32 Order,SDIGARK32a Order,SDIGARK32b Order,WSO33 Order
10,6.76278797642205e-05,2.7926081398455e-06,2.88727564137226e-05,0.00043218782754062,2.97995767173376e-07,3.72359454514637e-06,1.1333698202165e-07,1.48697811131718,2.13101886282329,3.04874997904515,1.87533849399557,3.01496005982987,3.94531298657853,3.13469348827097
11,5.8691573784575e-05,2.2792995602039e-06,2.15919715302881e-05,0.000361449172722406,2.23569627255671e-07,2.55655586434145e-06,8.40655896006126e-08,1.49954181829027,2.13847388059531,3.04930895371296,2.15282970905231,3.26758643579657,4.15179469403142,3.13653614604607
12,5.15122153577074e-05,1.89230682723363e-06,1.65601132260385e-05,0.000299705628100444,1.68242384024353e-07,1.7814143258299e-06,6.39871955421256e-08,1.51191552125591,2.14475978582908,3.04854353604597,2.01535290619319,3.13997918063926,4.01912521970242,3.13783978499709
13,4.56407591760133e-05,1.59380501374429e-06,1.29744664545406e-05,0.000255056847001445,1.30852831237149e-07,1.29137294235804e-06,4.97754455430766e-08,1.52400186642761,2.15007041084874,3.0466977392797,2.08804815813775,3.20745358506212,4.06240763380355,3.13865227554206
14,4.07664920616391e-05,1.35905130926872e-06,1.03521964640585e-05,0.000218491133545218,1.0316971854607e-07,9.55662135648794e-07,3.94456054486625e-08,1.53574130262853,2.15455793564179,3.04396109961555,2.05922848237904,3.18105835551276,4.02098556259836,3.13902450599165
15,3.66680303813816e-05,1.17132753496563e-06,8.39122988383068e-06,0.000189553887134597,8.28395028129592e-08,7.24140254870775e-07,3.17645958425317e-08,1.54710006109312,2.15834444970297,3.04048432837153,2.0772818484671,3.19898862599469,4.02029885606416,3.13900223870356
16,3.31836643989725e-05,1.01902001103937e-06,6.89611863657902e-06,0.00016577122090089,6.73866575873205e-08,5.58648767690073e-07,2.5939470571501e-08,1.55806154310622,2.16152958475776,3.03638945652616,2.07474135071645,3.19798679653355,4.0025734230359,3.13862951005443
17,3.01927197319252e-05,8.93865000239913e-07,5.73666926451111e-06,0.000146178465356694,5.55103949473335e-08,4.38283715542553e-07,2.14449147328821e-08,1.56862074551779,2.16419571699992,3.03177678572978,2.08088481538058,3.20553280426323,3.993003272385,3.1379456952617
18,2.76034551949245e-05,7.89857668603844e-07,4.8239216723367e-06,0.000129786158993728,4.62169738035811e-08,3.48846751929699e-07,1.79237660269393e-08,1.58353580653422,2.1672999175087,3.02409514575253,2.08550644935182,3.21308421774682,3.97589148574052,3.13640017449598
20,2.33617204341563e-05,6.28606161345857e-07,3.50772261148435e-06,0.000104183954542147,3.29441900426275e-08,2.29460463518905e-07,1.28799881871089e-08,1.59793582455446,2.16971784800304,3.0156012787472,2.09107595148318,3.2221098208074,3.96019318672386,3.1343663124326
21,2.16095479719236e-05,5.65462531465499e-07,3.02779707395118e-06,9.4078937582065e-05,2.81516974176554e-08,1.89144687912091e-07,1.10535158803771e-08,1.61119101670074,2.17134822633726,3.00660809342567,2.09651505799329,3.23149477711179,3.94573794686375,3.13189141045231
23,1.86633618182164e-05,4.64105838648976e-07,2.30324461769627e-06,7.77431534388917e-05,2.0981326454006e-08,1.32100298255722e-07,8.31311863791484e-09,1.62787200795084,2.17273966010958,2.99390510932172,2.10373064126684,3.24462660913272,3.92739745602062,3.12806632915595
25,1.62945020565353e-05,3.87201836371531e-07,1.79442064096591e-06,6.52351244787575e-05,1.60080326772061e-08,9.52103591522757e-08,6.4045688752401e-09,1.64328800682767,2.17335563150487,2.98068199950744,2.11088299208133,3.25832271013492,3.91023711712775,3.12377439439716
27,1.43587368675036e-05,3.27563649538121e-07,1.4265883394593e-06,5.54533590571005e-05,1.2457548326239e-08,7.04675859886095e-08,5.03595254386369e-09,1.65755586091387,2.17336595512325,2.96713362772319,2.11795885038929,3.27248210507403,3.89407666171382,3.11912372412188
29,1.27548472179662e-05,2.80444517386513e-07,1.15402695088918e-06,4.7664893656485e-05,9.85992487656517e-09,5.33506492317315e-08,4.02978628244455e-09,1.67078446887549,2.17290180082888,2.95340746934215,2.12495121570404,3.28702865371124,3.87877589211919,3.11423789214352
31,1.14099349257657e-05,2.42611669865056e-07,9.47707582632518e-07,4.13668248540056e-05,7.91897747376424e-09,4.11904013120079e-08,3.27402638333751e-09,1.68589131780544,2.17180069531776,2.93625881028117,2.13351936077976,3.30560148885026,3.86082928496321,3.10790216440766
34,9.76449728984363e-06,1.98511227011977e-07,7.22569798661254e-07,3.3967322538242e-05,5.83522430375183e-09,2.88343571241967e-08,2.45698084100354e-09,1.7024813691616,2.16993755961034,2.91565650624536,2.14367652252061,3.3285712444394,3.84044928172393,3.10009585872023
37,8.45531894633211e-06,1.65233794202635e-07,5.64688201976082e-07,2.8336062114942e-05,4.40375425014849e-09,2.08390633638089e-08,1.89041671205814e-09,1.71514744745822,2.16804923061393,2.89861021385001,2.15202290088096,3.34822353175854,3.82432621252988,3.09348435500962
39,7.72532535719961e-06,1.4741138265606e-07,4.8477267045044e-07,2.53010210613525e-05,3.69209640638246e-09,1.70389595766096e-08,1.60631818957313e-09,1.72875090152251,2.16551645001809,2.87880890789993,2.16170530146576,3.37199042315714,3.80630666544723,3.08571897082521
43,6.52545933599313e-06,1.19317676627873e-07,3.65986908779092e-07,2.04867668007758e-05,2.65636446172834e-09,1.17500853491492e-08,1.18846177343812e-09,1.74337880902092,2.16229571627181,2.85598318621877,2.17290258428482,3.40062754391794,3.78613058782744,3.07666658281729
46,5.80161105601107e-06,1.0312702647397e-07,3.01866962981734e-07,1.76941808938125e-05,2.11195860799762e-09,9.10222608396793e-09,9.6576524555303e-10,1.75637880250923,2.15893464946773,2.8340974211567,2.18372809364174,3.42968277599901,3.76730164461722,3.06794402084875
50,5.01125286556103e-06,8.61376028282734e-08,2.3833441620269e-07,1.47486722315016e-05,1.58667923244593e-09,6.64852706222518e-09,7.47781392362867e-10,1.76981120410189,2.15499636976245,2.80992802721848,2.19582509473323,3.46372738418618,3.74690325584968,3.05827555094833
54,4.37313194190381e-06,7.29734215276778e-08,1.91985492836722e-07,1.24554723819337e-05,1.21539756037237e-09,4.98298824425092e-09,5.90956616974836e-10,1.78185555617883,2.15104613390265,2.78680229908821,2.20758118280705,3.49856329701644,3.72766308017242,3.04907504309077
58,3.8502954742281e-06,6.25761213957077e-08,1.57319348437213e-07,1.06377459094809e-05,9.46549061353608e-10,3.81772546909076e-09,4.75258499221809e-10,1.79271358336702,2.14713972736175,2.76471358417541,2.21900804124185,3.53420278022832,3.7094674857547,3.04034262548526
62,3.41641364465239e-06,5.42274944947962e-08,1.30829540312405e-07,9.17442676962033e-06,7.47789830057854e-10,2.98101943130291e-09,3.88034493425948e-10,1.80366798202758,2.14285612121167,2.74115346181602,2.23144557978137,3.57520735772717,3.69017202083807,3.03108884145164
67,2.97041613239735e-06,4.59241866757054e-08,1.05773100056439e-07,7.71643859232007e-06,5.6670290682348e-10,2.23907337115747e-09,3.0674240925066e-10,1.81559620635123,2.13780153812056,2.71399838495186,2.24613447506697,3.62697470948226,3.66799000895927,3.02062561061175
73,2.5420838007939e-06,3.82307236979074e-08,8.38077276466009e-08,6.36433099843181e-06,4.15200318570896e-10,1.63471791658765e-09,2.36734409853057e-10,1.82624978216187,2.13294572388254,2.68838814920161,2.26036234942389,3.68080086634068,3.64707739946638,3.01088341926941
78,2.252399771141e-06,3.31928049490671e-08,7.01349438525511e-08,5.47921314208999e-06,3.25352855767846e-10,1.28383748076999e-09,1.9392465411272e-10,1.83644539023625,2.12796895120844,2.66252189705006,2.27517130754723,3.74163876597656,3.62590528537609,3.00130259823196
85,1.9235407604512e-06,2.76451501690644e-08,5.57901624897994e-08,4.50608070790004e-06,2.35885089239218e-10,9.40103328517239e-10,1.49834367135782e-10,1.84633002802358,2.12285486784011,2.6362194712611,2.29068537044046,3.81102823109882,3.60425767140174,2.99182945701479
91,1.69593242627109e-06,2.39185449224522e-08,4.66086262917997e-08,3.85427958926599e-06,1.81889836525784e-10,7.35205230029123e-10,1.2217604705711e-10,1.85563573240207,2.11775416430342,2.61020623584483,2.30655997628747,3.88963751396238,3.58269518798869,2.98276694489155
99,1.45045338828531e-06,2.00095848779114e-08,3.74066599917455e-08,3.17349205558592e-06,1.3106049578937e-10,5.43630918059534e-10,9.5024432766877e-11,1.86451598468785,2.11264170412023,2.58427767490095,2.32291388632088,3.97984096502297,3.56103036266085,2.97402232078028
106,1.27697483010003e-06,1.73202669984107e-08,3.13524641804008e-08,2.70779014033273e-06,9.98590099499097e-11,4.26231938632782e-10,7.75521868945361e-11,1.87279204769586,2.10764179190558,2.55902518059858,2.33942987987633,4.08323093718566,3.53969301334731,2.96597062227893
115,1.09622708366341e-06,1.45868318535136e-08,2.54508754071736e-08,2.23778293939603e-06,7.15935088990705e-11,3.1942526401707e-10,6.09007289043006e-11,1.88101917437521,2.10245537268549,2.53289084747621,2.35714949134335,4.2107727126182,3.51734985859066,2.95797204209968
124,9.51363199552802e-07,1.24497477882457e-08,2.10289117230644e-08,1.87362625869714e-06,5.21291898536447e-11,2.45057529824066e-10,4.87333506882237e-11,1.88860669684478,2.09747084201266,2.50780636300197,2.37482221452803,4.36083780967659,3.49573173094432,2.95063529483353
134,8.21735775313748e-07,1.05806221561977e-08,1.73119533153354e-08,1.55844528326732e-06,3.71701558421478e-11,1.86861970341567e-10,3.87649912170218e-11,1.89563166920999,2.09268475104589,2.48372113649187,2.39243871714014,4.54052582773301,3.47465539267827,2.94421773518247
144,7.16933907352058e-07,9.1012010150493e-09,1.44780701871738e-08,1.31192631147581e-06,2.68082223087163e-11,1.45516154681502e-10,3.13624681780311e-11,1.90237627104244,2.08792731094304,2.45976784390627,2.41065048693837,4.77086285997238,3.45339591518182,2.93815813003735
156,6.15670740944374e-07,7.70048280696045e-09,1.18906053891976e-08,1.08170827939347e-06,1.82988069141743e-11,1.1037326608232e-10,2.47898368499477e-11,1.90883266427304,2.08322816968909,2.43607114780799,2.42937322729159,5.0755244779209,3.4320537145164,2.93262023642648
168,5.34457701761859e-07,6.59887522402869e-09,9.92658322207518e-09,9.0348624626202e-07,1.25622845459361e-11,8.55863158122361e-11,1.99474881057427e-11,1.91469872802705,2.07882906025914,2.41385050284379,2.44762774272565,5.47693929869487,3.41195434475547,2.92850114329907
181,4.63378517112645e-07,5.65170765742806e-09,8.2921118860213e-09,7.52824190430879e-07,8.35187474734767e-12,6.63684662782771e-11,1.60359503453833e-11,1.92042520485244,2.0744172237251,2.39150407055749,2.46671371303916,6.08512364728154,3.39144773570735,2.92383903678379
196,3.97678763364162e-07,4.79127981733996e-09,6.85445500359094e-09,6.1858698896522e-07,5.14488451841544e-12,5.06633623942321e-11,1.27056143384152e-11,1.92578273107229,2.07018042454838,2.37000243970362,2.48580223484475,7.05672753316369,3.37125836527058,2.92083383680929
211,3.45029749215797e-07,4.11292833124577e-09,5.75533121160987e-09,5.14979005550309e-07,3.05755420981768e-12,3.95116162010822e-11,1.02435837590065e-11,1.93074194960463,2.06616610512668,2.34955594681996,2.50467073850195,8.88916777309026,3.35212502170021,2.91804771269524
228,2.97086185874207e-07,3.50444873120637e-09,4.79735817737748e-09,4.24132315490766e-07,1.53543844305659e-12,3.04731795353064e-11,8.17057532742638e-12,1.93546653642572,2.06225649331695,2.32958545557817,2.5238082968889,13.9677759071841,3.33298316101153,2.9154703743232
246,2.56455229274977e-07,2.99615798837749e-09,4.01906674607488e-09,3.50118479097716e-07,5.31241717283137e-13,2.36552999410833e-11,6.54698517621455e-12,1.9398078998454,2.05858961550756,2.31079831614315,2.54249639536233,20.7494625482098,3.31480809555732,2.91382310815167
265,2.21990749893486e-07,2.5706923256763e-09,3.38424310797336e-09,2.89777742690234e-07,1.13464793116691e-13,1.84852133600089e-11,5.27100585401286e-12,1.94388473592897,2.05507997959299,2.29276047729907,2.56110153938029,-20.0991065533697,3.29713043238942,2.91345225209198
286,1.91404924132499e-07,2.19778661936232e-09,2.84135148742592e-09,2.3836414797529e-07,5.25468557555087e-13,1.43755007897539e-11,4.22084589501992e-12,1.94777661800565,2.05167268794942,2.27518110364958,2.57989770823825,-4.81716130961944,3.28031012306407,2.91355683987081
309,1.64635135302404e-07,1.87527438022528e-09,2.38284647569031e-09,1.95243173961579e-07,7.62723217917483e-13,1.11539666391991e-11,3.36919381282996e-12,1.95145068723163,2.04839719725384,2.25824658846992,2.59865154171689,-1.77607988859299,3.26308686440405,2.91251702081725
334,1.41444782997269e-07,1.59901891727543e-09,1.99891558860799e-09,1.59504394803278e-07,8.75743921824323e-13,8.65318927623093e-12,2.6860735857781e-12,1.95483095638054,2.04534386244297,2.24238051819113,2.61684199856924,-0.439158808000383,3.2470339556839,2.91290796064992
360,1.2216460376635e-07,1.37171951575255e-09,1.689629325341e-09,1.31092744770633e-07,9.05053809674428e-13,6.78368472506463e-12,2.159161738291e-12,1.95798064441675,2.04245237509241,2.22733190033845,2.63467316451216,0.323862744814504,3.2320664268318,2.9137487829892
389,1.04969956948864e-07,1.17096177199016e-09,1.42183165241505e-09,1.06888145889883e-07,8.82627304576999e-13,5.28099786123448e-12,1.72284408961332e-12,1.96091016280922,2.03972891678306,2.21310708794281,2.65206983887329,0.823869342348001,3.21740016907425,2.91543211425526
419,9.07397099680907e-08,1.00631059041234e-09,1.20626730826245e-09,8.77732226900463e-08,8.30224777814692e-13,4.15822931643106e-12,1.3873346915716e-12,1.96365291349726,2.03715012705391,2.19959182202247,2.66912853897584,1.17488723818923,3.20478636038057,2.92018099808776
453,7.78503590481705e-08,8.58429993755294e-10,1.01604324953541e-09,7.12723067231025e-08,7.57505169701744e-13,3.23829851822666e-12,1.10467190950203e-12,1.96621481813394,2.0347132030942,2.18678138431355,2.68577254689811,1.43693463283138,3.18933313807805,2.91752134651642
488,6.72526453415756e-08,7.37801708616814e-10,8.63439431064705e-10,5.8359598487101e-08,6.80677736397683e-13,2.55406806815017e-12,8.89066598119825e-13,1.96858485225404,2.03243174139417,2.1747752225034,2.70183125513919,1.64646391986901,3.1765478073916,2.91732974685598
527,5.78065115774962e-08,6.31066532363889e-10,7.30490223865843e-10,4.74128439842403e-08,5.9974247790251e-13,2.00062189037453e-12,7.10431713457638e-13,1.97082693271996,2.03025696123881,2.16327070357792,2.71763814120943,1.80710562294678,3.16862449572834,2.92332010641745
569,4.96986933828936e-08,5.40087641276443e-10,6.18833650989359e-10,3.84940999076377e-08,5.22137888481211e-13,1.56907820070273e-12,5.67768054793305e-13,1.97290429522431,2.02822255656231,2.15248662941579,2.73285137407473,1.94448296054574,3.154812754061,2.92590369579066
614,4.27689353932337e-08,4.62827443037384e-10,5.25316568023015e-10,3.12648786859882e-08,4.50306458787963e-13,1.23412391417332e-12,4.54414283979077e-13,1.97483926158199,2.02630907977156,2.14233921360304,2.74754263719196,2.058633409138,3.14542075949087,2.93175095897933
663,3.67516730381823e-08,3.96142563197088e-10,4.45640302437766e-10,2.53185894472097e-08,3.84470233427692e-13,9.69335722800224e-13,3.62820884447501e-13,1.9766334663142,2.02452577419129,2.13283269973554,2.76163531649157,2.14133476730563,3.13238324255674,2.92691064514256
715,3.16561674651439e-08,3.39986927500036e-10,3.79352993462589e-10,2.05531571761952e-08,3.27071703054571e-13,7.65165708571658e-13,2.90878432451791e-13,1.978301844012,2.02285036690964,2.12389001097682,2.77516997727293,2.24491853415256,3.12523960126661,2.93413144456325
772,2.71993553235816e-08,2.91124346851745e-10,3.22325055535089e-10,1.66124672906776e-08,2.75335310107039e-13,6.02073946254222e-13,2.32258656751583e-13,1.9798597198335,2.02127366695021,2.11550699828276,2.78819641025728,2.29390506821789,3.11241267447412,2.93891903114987
833,2.33974428720529e-08,2.49643639094188e-10,2.74425038249149e-10,1.34383646432923e-08,2.3125945602942e-13,4.75175454539567e-13,1.85740312019789e-13,1.98130380249455,2.01980588662168,2.10762603688167,2.8006264279529,2.37476168612414,3.10776599035829,2.94022177893257
899,2.01167645874634e-08,2.14010587029634e-10,2.33684738226714e-10,1.08543680710227e-08,1.92956761679852e-13,3.74922315415915e-13,1.48436818392383e-13,1.98264639887221,2.01842663866356,2.10026442563783,2.81249790368593,2.42886894804795,3.10517123692104,2.94297761055048
970,1.73024230498697e-08,1.83570492140461e-10,1.99203209483301e-10,8.76512762371107e-09,1.60427227058335e-13,2.96096480667529e-13,1.18682841332429e-13,1.98389554930426,2.01716103776156,2.09335942989373,2.823827753695,2.47586428453493,3.08541499128066,2.93956259544037

